Monitoring the Seismic Behavior of a Scaled RC Frame with Intermediate Ductility in a Shaking Table Test

One of the commonly used seismic force-resisting systems in structures is Reinforced Concrete (RC) Intermediate Moment Frames (IMF). Although using the IMF is not allowed in high seismic hazard zones according to ASCE 7-10, it is permitted in both Iran's 2800 Seismic Standard and New Zealand's Seismic Code. This study investigates the seismic behavior of a reinforced concrete IMF subjected to earthquake excitations using shaking table tests on a 2D RC structural model which is designed under the regulations of ACI318-19. The scale factor of 1/2.78 is selected for the frame fabrication due to the size limit of the shaking table. The constructed model has three stories with a height as 115 cm for each story, the clear length of beams as 151 cm, and cross-sectional dimensions of columns and beams as 11 $\times$ 11 cm and 12 $\times$ 11 cm, respectively. The whole structure is supported by a foundation that is 173 cm long, 52 cm wide, and 22 cm deep. Columns and beams are reinforced with 8 mm diameter longitudinal ribbed bars and stirrups with 6 mm diameter. The tests are conducted in stages with increasing peak ground acceleration (PGA) till the failure of the frame. Sarpol-E-Zahab earthquake seismic record is adopted for the experiment. The structural responses (e.g., displacements, longitudinal bars' strain, crack propagation, accelerations) are monitored during the test using both conventional sensors and vison-based sensors. As a comparative study, both conventional sensors and computer vision techniques are used to monitor the health state and to analyze the structural dynamics of the scaled RC frame structure.

==> Others/ftpinfo.txt <==
Hints for transfer of the files in this directory:
==================================================
When copying these files to your own computer via ftp please make sure
you transfer the following formats in

binary mode
-----------
*.dvi
*.eps
*.pdf
*.ps

ascii mode
----------
*.cls
*.ist
*.sty
*.tex
*.bst
*.txt

If you have problems or further questions with respect to the file
transfer please contact:

Frank Holzwarth      frank.holzwarth@springer.com


==> Others/history.txt <==
Version history for the SVProc LaTeX2e class

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
26.01.16  history.txt         introducing this file

26.01.16  svproc.cls    1.0   first experimental version of the document
                              class SVProc for proceedings volumes

22.07.16  svproc.cls    1.5   initial rollout of the integrated document class
                              SVProc for Springer Nature proceedings volumes


==> Others/readme.txt <==
This directory holds the 8 components of the SVProc tool package:

(1) a subdirectory "styles" with
- the document class "svproc.cls",
- the Springer Nature MakeIndex style file "svind.ist"
- style file "svindd.ist", same as above - German version
- additional packages "required" by the SVProc-class
  (just in case they are missing from your installation):
  aliascnt.sty (part of the Oberdiek bundle)
  remreset.sty (by David Carlisle, needed bei 'aliascnt.sty')
Caveat Author: don't overwrite your actual versions of these
packages if they are already installed on your system

- a sub(sub)directory "bibtex" containing BibTeX styles

(2) a subdirectory "templates" with
- the sample text file "author.tex",
- the sample figure file "figure.eps" or "figure.pdf"
with preset class options, packages and coding examples;

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi or *.pdf file; rename the template
files as you see fit and use them for your own input.

(3) the pdf file "quickstart.pdf" with "essentials" for
an easy implementation of the "svproc" package

(4) the pdf file "authinst.pdf" with style and
coding instructions specific to -- Proceedings --

Tip: Follow these instructions to set up your files, to type in your
text and to obtain a consistent formal style; use these pages as
checklists before you submit your ready-to-print manuscript.

(5) the pdf file "refguide.pdf" describing the
SVProc document class features independent of any specific style
requirements.

Tip: Use it as a reference if you need to alter or enhance the
default settings of the SVProc document class and/or the templates.

(6) the pdf file "authsamp.pdf" as an example of a "contribution"

(7) a subdirectory "editor" containing

    - the sample root file "editor.tex"
      with preset class options, packages and coding examples;

Tip: Copy this file to your working directory,
run LaTeX on "editor.tex" and produce your own example file;
rename the template files as you see fit and
use them for your own input.

    - the pdf file "edsamp.pdf" as an example of a "complete book"

    - the pdf file "edinst.pdf" with step-by-step
      instructions for compiling all contributions to a single book.

(8) a file "history.txt" with version history

